Towards Virtual Clinical Trials of Radiology AI with Conditional Generative Modeling

Artificial intelligence (AI) is poised to transform healthcare by enabling personalized and efficient care through data-driven insights. Although radiology is at the forefront of AI adoption, in practice, the potential of AI models is often overshadowed by severe failures to generalize: AI models can have performance degradation of up to 20% when transitioning from controlled test environments to clinical use by radiologists. This mismatch raises concerns that radiologists will be misled by incorrect AI predictions in practice and/or grow to distrust AI, rendering these promising technologies practically ineffectual. Exhaustive clinical trials of AI models on abundant and diverse data is thus critical to anticipate AI model degradation when encountering varied data samples. Achieving these goals, however, is challenging due to the high costs of collecting diverse data samples and corresponding annotations. To overcome these limitations, we introduce a novel conditional generative AI model designed for virtual clinical trials (VCTs) of radiology AI, capable of realistically synthesizing full-body CT images of patients with specified attributes. By learning the joint distribution of images and anatomical structures, our model enables precise replication of real-world patient populations with unprecedented detail at this scale. We demonstrate meaningful evaluation of radiology AI models through VCTs powered by our synthetic CT study populations, revealing model degradation and facilitating algorithmic auditing for bias-inducing data attributes. Our generative AI approach to VCTs is a promising avenue towards a scalable solution to assess model robustness, mitigate biases, and safeguard patient care by enabling simpler testing and evaluation of AI models in any desired range of diverse patient populations.

==> old_material/2024-10-01_Mathias_CT_synthesis.txt <==
0.0 - 5.08 > Again, just the thing that you have, what you just talked about.
5.08 - 9.08 > At this point where you say a novel framework is needed for automated ongoing validation
9.08 - 11.44 > of AI models and precision medicine, right?
11.44 - 16.1 > Like this is where you need to talk about, not about synthesis because you're not set
16.1 - 17.6 > up for synthesis yet.
17.6 - 22.92 > You need to talk about this new framework of replicating the gold standard, which is
22.92 - 26.6 > clinical trials in virtuality, right?
26.6 - 33.6 > In silico in some way so that you can demonstrate this easier earlier and so on.
33.6 - 39.040000000000006 > And that there is interest in this because the FDA themselves, right?
39.040000000000006 - 42.400000000000006 > Have been putting research on the topic and have been doing this.
42.400000000000006 - 45.2 > But current approaches, right?
45.2 - 49.84 > Like that are relying on these computational phantoms of anatomy and all sorts of other
49.84 - 55.440000000000005 > things are fundamentally limited by the amount of variation that they can express.
55.440000000000005 - 60.24 > And so they are useful for some tasks, but not so useful for others simply because it
60.24 - 65.44 > is unclear how you can scale this to diverse populations and so on and so forth.
65.44 - 75.84 > That's why statistical approaches that have the ability to scale to whole population level
75.84 - 83.24000000000001 > type of synthesis of these phantoms are required in order to really capitalize on the benefit.
83.24000000000001 - 85.52000000000001 > Now in this paper, right?
85.52000000000001 - 96.16 > We demonstrate for the first time that generative model, generative modeling of whole anatomy,
96.16 - 101.2 > three-dimensional anatomy of the whole body in CT scans is possible.
101.60000000000001 - 108.88 > That it is possible to a quality degree that it allows you to use this for these virtual
108.88 - 111.28 > imaging trials, which we demonstrate, right?
111.28 - 116.0 > Because we are able to replicate the bias estimation that we get otherwise with real data.
116.0 - 118.0 > Okay, okay.
118.0 - 124.4 > And so all of this detail that you have here needs to go away because it essentially, I
124.4 - 126.16 > mean you don't have to delete it.
126.16 - 129.56 > It can go into the related work further down in the paper.
129.64000000000001 - 132.52 > But for the main, it's way too much in the weeds.
132.52 - 133.64000000000001 > Totally.
133.64000000000001 - 139.4 > I think I want to incorporate, I want to do all of that and I also want to make sure though
139.4 - 146.84 > that a potential reviewer like Seeger's reading this feels like we're standing on their shoulders,
146.84 - 147.84 > like the comment that you made.
147.84 - 149.56 > Because I think I went too far in that direction.
149.56 - 151.4 > No, but that's what I'm saying.
151.4 - 153.04 > You don't have to bash it.
153.04 - 155.0 > You don't have to say that that work is bad.
155.16 - 160.12 > You just have to say that work has started in this direction and the use of these anatomical
160.12 - 162.36 > phantoms is a good one.
162.36 - 166.12 > It's just that the scale at which you can potentially do this is limited.
166.12 - 167.12 > Okay, okay.
167.12 - 173.88 > So, these statistical approaches based on machine learning that are designed to consume
173.88 - 180.52 > and produce more or less infinite amount of data, right, are apt to solve the challenges.
180.52 - 181.52 > Yeah.
181.52 - 184.36 > And that's why, like it's just an alternative.
184.72000000000003 - 185.72000000000003 > It's not to bash them.
185.72000000000003 - 188.8 > It's an alternative to what it is that they've been doing.
188.8 - 193.84 > Don't even like review the state of GANs and diffusion models.
193.84 - 194.84 > Just jump in.
194.84 - 195.84 > No, no.
195.84 - 200.48000000000002 > Just say that generally this has not been, but there are these challenges, right, to
200.48000000000002 - 205.16000000000003 > using these, but using generative modeling is not without problems because how can I
205.16000000000003 - 207.84 > do the conditioning and how can I do these other things?
207.84 - 213.76000000000002 > And this paper we now show, right, with our fantastic innovation, we now demonstrate that
214.16 - 219.0 > for the first time it's possible to then generate these models.
219.0 - 223.6 > First of all, volumetric, whole body, blah, blah, blah.
223.6 - 225.16 > And that's this thing.
225.16 - 230.32 > Okay, so the final paragraph there, which is where I ultimately get to that, which just
230.32 - 231.32 > needs to...
231.32 - 235.68 > Yeah, but here's the same thing, right?
235.68 - 237.23999999999998 > It's not exciting enough.
237.23999999999998 - 238.23999999999998 > You make it very simple.
238.23999999999998 - 242.92 > Like, our framework aims to support in silico clinical trials of AI model and precision
243.07999999999998 - 244.07999999999998 > medicine.
244.07999999999998 - 245.07999999999998 > We therefore introduce this...
245.07999999999998 - 246.07999999999998 > I mean...
246.07999999999998 - 247.07999999999998 > Yeah, it's not enough.
247.07999999999998 - 248.07999999999998 > Okay.
248.07999999999998 - 249.07999999999998 > Yeah, it doesn't make the contribution clear.
249.07999999999998 - 250.07999999999998 > There are a few other things.
250.07999999999998 - 251.07999999999998 > Like here you say also imaging data cannot be collected because it does not exist yet
251.07999999999998 - 252.07999999999998 > for a given patient population.
252.07999999999998 - 253.07999999999998 > Okay.
253.07999999999998 - 254.07999999999998 > Don't go there.
254.07999999999998 - 255.07999999999998 > Because if it doesn't exist, how will your model do it, right?
255.07999999999998 - 256.08 > Here, you're going to talk a little bit more about, like, there are these things that you
256.08 - 257.08 > can do.
257.08 - 258.08 > You can do a lot of things, right?
258.08 - 259.08 > You can do a lot of things.
259.08 - 260.08 > You can do a lot of things.
260.08 - 261.08 > You can do a lot of things.
261.08 - 262.08 > You can do a lot of things.
262.08 - 263.08 > You can do a lot of things.
263.08 - 264.08 > You can do a lot of things.
264.08 - 265.08 > You can do a lot of things.
265.08 - 292.68 > But the reason we can't have it is because it's expensive.
292.68 - 295.68 > You really only do it very late because it's so expensive.
295.68 - 297.76 > And so really what we want is an alternative.
297.76 - 303.44 > And the alternative is what everybody else has already known and the FDA wants it too
303.44 - 305.36 > and blah, blah, blah, blah, blah.
305.36 - 309.24 > Now how do we actually scale this and how do we make it practically useful?
309.24 - 310.24 > Well, there's an opportunity with that.
310.24 - 314.24 > That's why you talk about your own stuff.
314.24 - 318.16 > Yeah, over here also I think the way that you're currently talking about this here,
318.16 - 320.32 > you need to revise this a little bit, I think.
320.32 - 325.12 > Because what you're saying, the performance of AI ML may degrade due to changes in input
325.12 - 328.76 > data such as population shifts.
328.76 - 335.65999999999997 > I think there is a little bit of a risk in how you write this this way because you later
335.65999999999997 - 339.48 > also say that actually just during deployment it's different from reported.
339.48 - 344.28 > Because this one here suggests a longitudinal process, right?
344.28 - 347.68 > And that's not really, I mean, that's part of what we could be doing.
347.68 - 353.2 > But that's not really what ultimately, I mean, that's part of it but not the primary
353.2 - 354.2 > target.
354.2 - 363.2 > The primary target is to say, does my algorithm work as promised on diverse populations?
363.2 - 366.08 > So this is a good point.
366.08 - 371.84000000000003 > In reading the ARPA-H language around this, they sort of talk about both of those.
371.84000000000003 - 377.08 > I know, because they are interested in doing longitudinal monitoring.
377.47999999999996 - 384.2 > So my question is this, how can we talk about continual deployment to new populations?
384.2 - 388.2 > Because it is kind of, so longitudinal just means the same institution.
388.2 - 390.2 > Yeah, but over time.
390.2 - 391.4 > Yeah, but over time.
391.4 - 397.47999999999996 > Whereas a vendor is deploying to thousands of institutions gradually and that happens
397.47999999999996 - 400.52 > always and for all time.
400.52 - 405.08 > And so, okay, it's really just pre and post deployment.
405.15999999999997 - 410.28 > Well, I mean, yeah, I would just say, right, like the whole thing is just like you specify
410.28 - 413.88 > something and at some point when you measure, you find it's not true.
413.88 - 417.56 > Whether that has happened immediately or whether that has happened over time for the purposes
417.56 - 419.08 > of this paper is not relevant.
419.08 - 421.96 > Okay, that's helpful.
421.96 - 423.96 > Cool.
423.96 - 425.15999999999997 > Great.
425.15999999999997 - 426.84 > I think that's all.
426.84 - 428.44 > Those are all good comments.
428.44 - 431.79999999999995 > And I mean, again, I think the text that you have, it's not, it's not, it's not, it's
431.79999999999995 - 433.79999999999995 > not, it's not, it's not, it's not, it's not, it's not, it's not, it's not, it's not, it's

